A Multi-perspective Analysis of Carrier-Grade NAT Deployment

As ISPs face IPv4 address scarcity they increasingly turn to network address translation (NAT) to accommodate the address needs of their customers. Recently, ISPs have moved beyond employing NATs only directly at individual customers and instead begun deploying Carrier-Grade NATs (CGNs) to apply address translation to many independent and disparate endpoints spanning physical locations, a phenomenon that so far has received little in the way of empirical assessment. In this work we present a broad and systematic study of the deployment and behavior of these middleboxes. We develop a methodology to detect the existence of hosts behind CGNs by extracting non-routable IP addresses from peer lists we obtain by crawling the BitTorrent DHT. We complement this approach with improvements to our Netalyzr troubleshooting service, enabling us to determine a range of indicators of CGN presence as well as detailed insights into key properties of CGNs. Combining the two data sources we illustrate the scope of CGN deployment on today's Internet, and report on characteristics of commonly deployed CGNs and their effect on end users.

==> paper.txt <==
A Multi-perspective Analysis of
Carrier-Grade NAT Deployment
Philipp Richter1 , Florian Wohlfart2 , Narseo Vallina-Rodriguez3 ,
Mark Allman3 , Randy Bush5 , Anja Feldmann1 , Christian Kreibich3,6 ,
Nicholas Weaver3 , Vern Paxson3,4
1

TU Berlin, 2 TU München, 3 ICSI, 4 UC Berkeley, 5 Internet Initiative Japan, 6 Lastline

ABSTRACT
As ISPs face IPv4 address scarcity they increasingly turn to
network address translation (NAT) to accommodate the address needs of their customers. Recently, ISPs have moved
beyond employing NATs only directly at individual customers and instead begun deploying Carrier-Grade NATs
(CGNs) to apply address translation to many independent
and disparate endpoints spanning physical locations, a phenomenon that so far has received little in the way of empirical assessment. In this work we present a broad and systematic study of the deployment and behavior of these middleboxes. We develop a methodology to detect the existence of
hosts behind CGNs by extracting non-routable IP addresses
from peer lists we obtain by crawling the BitTorrent DHT.
We complement this approach with improvements to our
Netalyzr troubleshooting service, enabling us to determine
a range of indicators of CGN presence as well as detailed
insights into key properties of CGNs. Combining the two
data sources we illustrate the scope of CGN deployment on
today’s Internet, and report on characteristics of commonly
deployed CGNs and their effect on end users.

1.

INTRODUCTION

As originally designed, the Internet architecture calls for
IP addresses to uniquely identify devices. This structure lays
the foundation for a peer-to-peer system that facilitates direct communication between hosts. However, this model
runs into trouble once addresses become scarce. This situation first manifested in home networks, where ISPs provided
subscribers with only a single IP address while the number
of devices in home networks ballooned.
Permission to make digital or hard copies of all or part of this work for personal
or classroom use is granted without fee provided that copies are not made or
distributed for profit or commercial advantage and that copies bear this notice
and the full citation on the first page. Copyrights for components of this work
owned by others than the author(s) must be honored. Abstracting with credit is
permitted. To copy otherwise, or republish, to post on servers or to redistribute to
lists, requires prior specific permission and/or a fee. Request permissions from
permissions@acm.org.

IMC 2016, November 14 - 16, 2016, Santa Monica, CA, USA
c 2016 Copyright held by the owner/author(s). Publication rights licensed to

ACM. ISBN 978-1-4503-4526-2/16/11. . . $15.00
DOI: http://dx.doi.org/10.1145/2987443.2987474

Today, Network Address Translation (NAT) [18] is ubiquitous at the edge of home networks to meet both the ISPs’
desire to conserve IP addresses and the users’ requirement
of connecting a multitude of devices. IP address scarcity
has long moved beyond home networks and onto the global
stage [36]. Thus, even though IPv6 is gaining momentum
[14], large ISPs are confronted by address shortages, as we
illustrate in § 2, and hence turn to a well-worn coping technique: NAT.
Instead of aggregating small populations of tightly-knit
users and devices within one residence under a single IP
address, Carrier-Grade NATs (CGNs) apply NAT to many
independent and disparate endpoints spanning physical locations. On one level we can view CGNs as representing
a second instantiation of a well-known technique for combating address shortages. While tempting, conflating CGNs
with small edge-based NATs represents a false equivalence,
for two reasons: (i) by operating at large scales, CGNs face
issues not present in residential settings, which have received
more examination, and (ii) CGNs generally represent a second level of address translation—i.e., CGNs operate in addition to existing edge-based NAT—and therefore compound
some of the issues that address translation raises.
While we know anecdotally that ISPs deploy CGN, we are
not aware of quantitative studies of the prevalence and operation of CGNs in the wild. In this work, we take a first step
toward developing an empirical understanding of these increasingly crucial pieces of Internet infrastructure. We make
four high-level contributions:
Operator Perspectives on CGNs: We begin by presenting
a survey of operators in § 2. We distributed a questionnaire
on pertinent mailing lists, seeking to shed light on operators’ motivations and experiences with CGN operation in the
wild. We received illuminating input from 75 operators. Our
survey reveals widespread adoption of CGN technology—
with over half of the responding operators having deployed
CGNs or planning to in the near future—despite the resulting operational difficulties.
Measurement Methodology: One of the key characteristics of CGNs is their transparent operation from the perspective of endpoints. While transparency has its benefits

(e.g., clients require no setup process to use a CGN), it complicates detection and measurement of CGNs. Multiple levels of address translation increase the difficulty further as
each step overwrites any evidence a previous NAT left in the
traffic. Therefore, the sender of a packet cannot tell if or
how many times the source address will be translated on the
path towards a destination, and the recipient cannot know the
original source of the packet.
To address these difficulties we introduce two methods in
§ 4 for exploring CGNs. First, we observe that some nodes
in the BitTorrent DHT mistake addresses internal to a CGN
for external addresses and therefore propagate (“leak”) these
to other nodes. Therefore, we are able to derive a broad
understanding of the deployment of CGNs by probing the
DHT. Our second set of methods relies on extensions to
our Netalyzr measurement platform [24], which allow us to
study the presence and detailed properties of CGNs based
on locally available addressing information, repeated connectivity tests, as well as a new method that leverages the
stateful nature of NATs and uses TTL-limited probes to force
retention of state in some hops while allowing it to expire in
others.
Studying Global CGN Presence: IPv4 address scarcity
manifests differently for different networks in different parts
of the world [36]. Our CGN detection methods give us a
broad and unprecedented view into the global deployment
of CGNs, which we present in § 5. Our vantage points cover
more than 60% of the Internet’s “Eyeball ASes” that connect end users to the Internet. We find the CGN penetration
rate to be 17–18% of all Eyeball ASes. Moreover, we find
that CGN deployment is ubiquitous in cellular networks with
more than 90% of all cellular ASes deploying CGNs. We
also find a direct relationship between regions with higher
perceived IPv4 address scarcity and CGN deployment.
Understanding CGN Behavior: CGNs present a massive
resource distribution problem, whereby scarce public IPv4
addresses are multiplexed using a relatively small set of internal IPv4 addresses and a limited port space across thousands of end hosts. CGNs can be configured in a multitude
of ways, with currently little known about CGN configurations, dimensioning, and behavior in the wild. Hence, in § 6
we make our final contribution: a deep dive into the properties of deployed CGNs. We analyze the internal address
ranges used by CGNs, which reveals that some ISPs even
face scarcity of internally used (“private”) address space. We
also find CGN placement is diverse, ranging from 1–12 hops
from the user. We find that the methods CGNs use to distribute available public IP addresses and port numbers to
their subscribers vary dramatically. We then assess how
CGNs restrict user connectivity and compare our insights
about CGNs to the properties of commonly deployed CPE
(customer premises equipment) NATs.
Finally, we note that while our study provides an unprecedented view into the use and properties of CGNs in the wild,
we only partially illuminate the CGN landscape. Each of our
measurement approaches has limitations that somewhat restrict their scope. For instance, since mobile devices rarely

use BitTorrent, our DHT crawl does not shed significant light
on the use of CGNs within mobile ISPs. Our study constitutes an initial view into the deployment of CGNs with much
future work to be done to better understand the impact of
these critical components of the modern Internet.

2.

AN OPERATOR’S PERSPECTIVE

To gain a better understanding of the real-world challenges that IPv4 address scarcity poses and how ISPs are
coping, in late 2015 we circulated a survey on a dozen of
network operator mailing lists and eventually collected responses from 75 ISPs located all over the world. These ISPs
run the gamut in terms of size and type, including cellular
and residential ones. While we do not claim the respondents form a statistically unbiased sample, we note that we
received answers from operators in all regions of the world,
spanning the whole spectrum of ISPs (cellular, residential)
ranging from small rural ISPs in Africa up to Fortune 50
companies, connecting millions of subscribers to the Internet. Thus, we do believe that the approaches and concerns
raised by these ISPs deserve our attention. Next, we summarize the survey responses.
IPv4 Address Space Scarcity: More than 40% of the responding ISPs indicate that they directly face IPv4 address
scarcity issues. Some ISPs report a subscriber-to-IPv4 address ratio as high as 20:1. However, others point out that
while their subscriber-to-address ratio is 1:1, internal subnetting and fragmentation make address space management
cumbersome, especially when attempting to accommodate
new customers. Another 10% of the respondents indicate
that while they do not yet face scarcity, they believe it is
looming in the near future. The ISPs not facing IPv4 address
scarcity are mainly ones that received significant blocks of
address space many years ago, as well as ISPs in the African
region.1 Interestingly, three ISPs also indicated that they
face scarcity of internal IPv4 address space. These networks
leverage CGN but also need internal address space for their
internal management.
IPv4 Address Space Markets: Three of the responding
ISPs report that they have bought IPv4 addresses, while another 15 ISPs indicate that they have considered procuring
additional addresses. However, ISPs indicate concern regarding buying address space, including price of available
address blocks (named by 60%), fear of obtaining “polluted” address blocks with a bad reputation from previous
use (44%) and uncertainty regarding the ownership of blocks
(42%).
CGN Deployment vs. IPv6 Deployment: Figure 1 shows
the respondents’ approach to CGN and IPv6. Almost 40%
of the ISPs indicate they deploy IPv4 CGNs, with another
12% considering CGN in the near-term. Typically, ISPs note
incremental CGN deployments, either targeting new customers or shifting specific subsets of subscribers into CGN
deployment. That is, most CGN deployments are partial.
1

Africa is the only region in which the IPv4 address pool is
not yet depleted.

yes, already
deployed
considering
deployment 12%

38%
50%

no plans
to deploy

(a) Carrier-Grade NAT.

yes, most/all
subscribers
yes, some
subscribers

35%
22%

11% no plans to
deploy

plans to
deploy soon

Next we find that 32% of the ISPs indicate IPv6 deployment
to most or all of their subscribers, while another 35% have
partial IPv6 deployments for some subscribers. The dominant transition mechanism noted is dual stack. Some ISPs
also provide customers with an internal (CGN) IPv4 address
and a publicly reachable IPv6 address. This arrangement
will likely gain popularity in the near future as IPv4 connectivity will remain necessary until full IPv6 deployment.
CGN Concerns: Participating ISPs also had the option to
inform us about possible concerns when operating CGNs.
The responding ISPs raised several concerns regarding the
setup and the operation of CGNs. A primary concern is that
some applications (e.g., online gaming) do not work seamlessly with their CGN setups, causing subscriber complaints
that remain difficult for the ISPs to resolve at the best of
times. Additional concerns relate to traceability of users behind CGNs. Losing the ability to directly identify users can
raise two kinds of problems. First, ISPs may be legally required to be able to map flows to subscribers. Second, IP addresses accrue reputations as they get used—e.g., as sources
of spam—and therefore by sharing IP addresses among users
the reputation is also shared and can cause problems for
some users.
In addition, operators voiced concerns about a lack of
well-developed best practices for configuring and dimensioning CGNs, rendering operating these devices cumbersome. In particular, operators need to resort to experimentation on aspects such as the distribution of external IP addresses and port ranges to customers, and whether to use
distributed or centralized CGN infrastructure. Respondents
named the port space as well as the amount of state CGNs
need to maintain as primary challenges when configuring
CGNs. Accordingly, ISPs report widely varying dimensioning of their CGNs in practice, ranging from static 1:1
NAT per customer—to prepare for the future—to limits of
512 sessions per customer due to heavy NATing.

BACKGROUND

As we sketch above, the lack of ready access to new IPv4
addresses is leading ISPs to alternate technologies to accommodate their addressing needs. One such approach is
to leverage Carrier-Grade NATs (CGN). When an ISP uses
CGN, it provides subscribers with internal IP addresses and
then applies address translation to their traffic. CGNs often
introduce multiple layers of address translation since sub-

ISP

Internet

NAT

(A)

192X
public IPv4
CGN

(B)
10X or 172X or 100X

(b) IPv6.

Figure 1: ISP survey: Status of Carrier-Grade NAT deployment and IPv6 deployment.

3.

Subscribers

32%

NAT

(C)

public IPv4

10X or 172X or
100X

192X

Figure 2: NAT scenarios. A resides behind a single
in-home NAT, B behind a single carrier-grade NAT,
and C behind both an in-home and carrier-grade NAT
(NAT444).
Range

Shorthand

RFC

Comments

192.168.0.0/16
172.16.0.0/12
10.0.0.0/8
100.64.0.0/10

192X
172X
10X
100X

1918
1918
1918
6598

Commonly used in CPE
for CGN deployments

Table 1: Address space reserved for internal use.

scribers often run NAT devices on their own edge networks
(e.g., as built into most CPE devices in users’ homes). We
refer to the case of subscribers whose packets are translated
once before they reach the public Internet as NAT44 and
to the case where packets are translated twice as NAT444
[41, 47].
Figure 2 illustrates various addressing structures in common use on the Internet. In each of the scenarios the ISP
has a pool of public IPv4 addresses that are used differently
by various subsets of its customers. The ISP gives each subscriber in group A a single public IP address. The subscriber
in turn runs a subscriber-side NAT44 device to share this
IP address among all the devices on the internal network.
This is typical for many residential subscribers. Subscriber
B receives an internal IP address from the ISP which a NAT
translates into a public IP before packets reach the widearea network. This case of a carrier-side NAT44 device is
common within cellular networks. Finally, subscriber C’s
network is identical to subscriber A’s in that a local NAT
is used to facilitate connectivity for a multitude of internal
devices. However, in this case, instead of providing a single external IP address the ISP provides the subscriber with
a single internal IP address, which in turn it translates with
a CGN before traffic reaches the wide-area network. This
is a case of NAT444, or two layers of address translation.
An ISP that runs a CGN does not necessarily NAT all of its
subscribers. Many ISPs only NAT new subscribers and some
even have various classes of subscribers and allow customers
to choose their type of connectivity, which may come at different prices (some ISPs charge their customers for a public
IP address, e.g., [31]).
On the basis of the terminology used in the IETF, we now
define several NAT-related terms we use throughout the remainder of the paper.

Address Types: We distinguish IP addresses both in terms
of their location relative to a NAT, as well as in terms of
their numeric value. We refer to an address on the edgefacing, client-local side of a NAT as internal vs. external
when nearer to the network core. An address is reserved if
it resides in prefixes (as set forth e.g., by RFC 1918 [35])
that should not get announced to the global routing table,
and routable otherwise. Table 1 lists those address ranges
reserved for internal use by the IETF. 2
NAT Mappings: NATs keep state that maps each internal IP
address and port number tuple to an external IP address and
port number tuple. Unless manually configured, NATs create mappings on-demand once a local host behind the NAT
(i.e., with an internal IP address) sends a packet from its
IPint :portint endpoint to a remote IPdst :port dst . The NAT
then records an IPext :portext tuple, translates the packet and
sends it to the destination host. When the external host
replies to IPext :portext , the NAT finds the corresponding entry in its mapping table, translates the destination address to
IPint :portint and forwards the packet internally.
Mapping Types: NAT behavior differs in the reuse of
existing mappings and in the filtering rules for the usage of established mappings. A symmetric NAT creates
different mappings for subsequent packets sent from the
same IPint :portint endpoint to different IPdst :port dst endpoints. This behavior significantly impedes NAT traversal
and makes symmetric NATs the most restrictive type of NAT.
Other types of NAT reuse existing mappings regardless of
their IPdst :port dst . They differ in their filtering policy, here
listed in decreasing order of restrictiveness: port-address restricted NATs only allow incoming packets from the very
IPdst :port dst that was initially contacted from the host inside the NAT, address restricted NATs require a matching
IPdst , but allow packets from varying port numbers, while
full cone NATs allow incoming packets from any external
host once a mapping is created. This makes full cone NATs
the most permissive type of NAT [40].3
Mapping Timeouts: As with any stateful middlebox, NATs
must manage their internal state and therefore track active
flows. The NAT must release mappings that are no longer
needed. NATs generally use both TCP state tracking and
timeouts to prune unnecessary NAT mappings. Recommended minimum timeouts are 120 seconds for UDP [6] and
2 hours for TCP [21].
Port Allocation: NATs differ in their selection of an external portext number for a new session. NATs implementing port preservation attempt to retain the original source
port as the external port (i.e., portint =portext ), unless there
is a collision and an alternate port must be chosen. Other
NATs—especially large NATs—assign ranges of the external port space to each internal host and then assign external
2
Technically some reserved addresses are in fact routable;
we focus here on their intended use.
3
This terminology allows arranging NATs according to their
restrictiveness and improves readability, therefore we use it
despite being discouraged by the IETF [6].

ports on-demand from this pool in sequential or random order [6].
IP Pooling: Large NATs typically use multiple external IP
addresses, called NAT pooling. Upon connecting, a subscriber typically gets allocated a public IP address out of the
pool. NATs employing paired pooling always use the same
IPext for a given IPint . Otherwise, a NAT is said to use
arbitrary pooling. In our methodology, the presence of NAT
pools will play an important role when it comes to dissecting
home NAT deployments from CGN deployments.
Hairpinning: Consider the communication between two
hosts—A and B—behind the same NAT. When A sends a
packet to B it will use B’s IPext :portext . When the NAT
receives this packet it can detect that the destination of the
packet is in fact itself and therefore direct the packet to B’s
IPint :portint . This behavior is called hairpinning [6, 21]. If
the NAT leaves the source IPint :portint in place when forwarding the packet, then the hosts can discover their internal
IP addresses when communicating behind the same NAT.

3.1

Related Work

IETF RFCs contain most of the available literature about
CGNs. In particular, RFC 6888 specifies basic requirements
for CGNs [34], whereas RFC 6544 [38] and RFC 5128 [43]
describe two popular mechanisms for NAT traversal: ICE
and UDP/TCP hole punching, respectively. As a result of
NAT’s added complexity, RFCs also describe how CGNs affect application-level functionality [17, 43].
Several academic studies have tried to identify NAT deployment in home networks using UPnP queries [16, 26] or
IP ID header fields [7], by passively observing IP TTLs and
HTTP User-Agent strings [28], and by applying NAT detection to NetFlow traces [25]. Müller et al. conducted
an active, topology-based traversal of cascaded large-scale
NATs [30]. One NAT test presented in our work is an augmented version of their methodology. Ford et al. studied the
effectivity of different NAT punching techniques in NAT-ed
networks [20]. The studies conducted by Wang et al. [45]
performed a comprehensive active measurement campaign
to understand middleboxes present in cellular networks. In
contrast to Netalyzr their tool relied on rooted handsets to
modify packets at the IP and TCP layers. Donley et al. [9]
studied the impact of CGN deployment on Web browsing
performance in one ISP. Ohara et al. [32] simulated how
CGNs can impact on TCP connection establishment in mobile networks. Finally, Skoberne et al. presented a theoretical taxonomy of NAT deployments and discuss their
possible impact on network performance [41]. Richter et
al. [37] measured an increasing concentration of traffic on
fewer IPv4 addresses during 2015, hinting at an increasing
use of CGN deployment in the Internet.
Little is known about actual CGN hardware deployed in
the wild and their consequences for the different stakeholders. We cannot readily identify how NAT vendors implement
their equipment and how ISPs take advantage of them. To
partly overcome this limitation, we rely on vendor manuals

and network operator tutorials to obtain deeper insights into
practical considerations of CGN deployment [2, 3, 12, 47].

4.

DETECTING CGN AT SCALE

Our first set of methodologies aim to investigate the
breadth of CGN deployment in the Internet. In general terms
our CGN detection mechanisms leverage both internal and
external observations of IP addresses associated with a given
host to detect discrepancies and therefore presence of address translation. We use two techniques to obtain internal
observations: implicit and explicit. Our implicit observations come via standard BitTorrent clients leaking internal
address information, while our explicit observations come
from users running active measurements on our behalf via
our Netalyzr tool. We stress that we strive for conservativeness in our CGN detection methods. That is, we would rather
provide a sound lower bound on CGN presence than using
a more speculative approach that identifies more CGNs of
questionable validity.

4.1

Detecting CGNs via BitTorrent

The BitTorrent Distributed Hash Table (DHT) [8] represents a distributed data structure that links hosts looking for
specific content with hosts that have that content without using centralized infrastructure. The nodes that make up the
DHT form a connected graph so that search queries for specific content are propagated to a node with the given information. Each node is identified by a 160 bit nodeid which
is randomly chosen by the node itself (and is unique with
high probability). To form the graph, DHT nodes both maintain a list of DHT peers and provide an interface for other
nodes to query this list. Further, the nodes on this list must
be periodically validated with bt_ping messages to ensure
reachability. This in turn means that the contact information a node A has for node B—in the form of an IP address
and port number—represents B’s location from A’s perspective. We observe that the nodes represent vantage points that
we do not control but can none-the-less probe to learn about
host-to-host connectivity. We find that this connectivity is
sometimes represented by internal IP addresses. That is,
the path between two hosts does not traverse the publicly
routed Internet, but takes place completely within a private
network (e.g., within an ISP). Additionally, these hosts are
clearly also able to communicate outside of this private network and therefore are behind some form of NAT. We developed a crawler to collect connectivity information from
the BitTorrent DHT and then leverage that data to form an
understanding of CGN deployments.
Crawling the BitTorrent DHT: We developed a crawler
that starts with DHT nodes learned from the BitTorrent
bootstrap servers and issues a series of find_nodes requests
to DHT nodes with a random query. The response to
find_nodes is a list of up to eight “close” peers where closeness is calculated using the XOR distance between the query
and each nodeid in the node’s list of peers [29]. We issue five
queries, which provides connectivity information—nodeid,
IP address and port number—for roughly 40 nodes. We then

Queried
Learned

Peers

Unique IPs

ASes

21.5M
192.0M

15.5M
62.1M

18.8K
26.7K

Table 2: BitTorrent DHT data: Queried: Peers that were
issued and replied to find_nodes requests. Learned: All
peer information we gathered.
Internal Peers
Range
192X
172X
10X
100X

Leaking Peers

Total

Unique IPs

Total

Unique IPs

ASes

565.9K
336.6K
1.3M
1.5M

11.2K
85.0K
328.5K
251.5K

186.8K
52.9K
283.9K
192.0K

162.2K
33.9K
194.4K
165.8K

4.1K
1.0K
2.2K
723

Table 3: Peers reported via reserved IP addresses (left)
and the corresponding peers that leaked them (right).
in turn query the newly learned peers in the same fashion.
Our crawler also participates in the DHT and therefore accepts incoming requests from nodes that have learned about
our crawler through the source information in our requests.
As we note above, in some instances peers reply to
find_nodes with information about nodes that include reserved IP addresses (Table 1), indicating the probed peer can
reach the reported peer without crossing the publicly routed
Internet. We refer to this behavior as internal address leakage. When we learn an internal address for a given nodeid
we refer to this node as an internal peer. When our crawler
finds a node leaking internal peers we issue an additional ten
find_nodes queries in the hopes of finding additional internal
peers. We continue issuing find_nodes queries in batches of
ten for as long as we continue to harvest internal peers.
Note that within BitTorrent the nodeid is the sole identity
notion for a given peer. However, as peers can have multiple endpoints (internal, external), as well as multiple IP addresses/ports due to dynamic IP address assignment or due
to BitTorrent clients modifying the local port number, we
identify a unique peer by the full tuple of (IPaddress:port,
nodeid). As a positive side effect, this also eliminates possible biases due to DHT poisoning [44], where peers announce
themselves with a foreign nodeid.
The dataset we use in the remainder of this paper comes
from a one-week crawl starting on March 3, 2016.4 Table 2
summarizes the dataset. We probed more than 21M peers
across nearly 19K ASes. These probed DHT nodes in turn
revealed contact information for 192M peers across more
than 26K ASes. Of these 192M peers, 107.7M peers and
36.7M unique IP addresses responded to bt_ping probes. Table 3 shows an overview of the leaked contact information,
where we break private peers down based to the internal address space range. Among the peers crawled, we find more
than 700K peers leaking contact information for more than
3.7M internal peers (i.e., peers with IP addresses in a reserved range) across more than 5K ASes.
Identifying CGNs: Our dataset clearly shows the presence
4

We have additional crawls from late 2015 and early 2016
that show consistent results to those we present in this paper.

of NATs via leaked internal peers. Next we seek to establish
the degree to which these NATs are network-level CGNs as
opposed to simple home NAT deployments. First, to detect
any type of NAT using the BitTorrent dataset there must be
multiple BitTorrent clients that directly communicate within
some internal network. Next, to determine the presence of
a large network-level CGN we require NAT pooling behavior (§ 3). In other words, within a single AS we require (i)
multiple peers with different external IP addresses to leak internal peers and (ii) intersections in the internal peers leaked
across multiple external IP addresses. Moreover, we require
the internal peers within a cluster to reside within the same
internal address range (e.g., 10/8).
To detect this behavior on a per-AS level we next form
a graph for each AS where each peer is a vertex and each
edge between a public peer A and an internal peer B indicates that A leaks contact information for B. Note, when
constructing graphs we only consider internal peers which
were leaked exclusively by peers residing in a single AS.
This excludes leaking relationships caused by VPN tunnels.
Figure 3 shows a small subset of the graphs for two ASes
as an illustration. Figure 3(a) shows there is only isolated
leaking within AS 7922 (Comcast). We find more than 1K
peers leaking internal addresses within AS 7922. However,
we also find that each leaked internal peer is leaked by exactly one external peer. In contrast, Figure 3(b) shows strong
clusters within AS 12874 (FastWEB) consisting of multiple peers behind different external IP addresses that leak a
large number of internal peers, which form large intersections.5 This shows that our clustering methodology is effective in separating home NAT deployments from networklevel CGNs.
We next construct a graph for each AS in our dataset and
determine the largest connected cluster for each AS. Figure 4
5
We manually confirmed CGN presence in AS 12874 and
also verified the discovery of internal peers (via NAT Hairpinning, § 3) and leakage of internal peers in this AS by
running a regular BitTorrent client on a host behind CGN in
this AS.

100

10000
100
10

internal peers [unique IPs]

500

1

5

50

500

1

10

100

1000

leaking peers [unique IPs]

100
10

AS

1

100

AS

10000

100X
internal peers [unique IPs]

10X
10000

leaking peers [unique IPs]

10

internal peers [unique IPs]

Figure 3: Peer leakage in non-CGN vs. CGN ASes.
Large blue vertices are BitTorrent peers leaking peers
with internal IP addresses (small red vertices).

20

leaking peers [unique IPs]

1

(b) Clustered leaking relationships (AS12874, FastWEB, 100X internal space).

5

AS

1

5000
500
50
5

AS

1

(a) Isolated leaking relationships (AS7922, Comcast,
192X internal space).

172X

1

internal peers [unique IPs]

192X

1

10

100

10000

leaking peers [unique IPs]

Figure 4: Size of the largest connected cluster of leaking
and internal BitTorrent peers per AS. The x-axis shows
the number of public IP addresses, the y-axis the number
of internal IP addresses contained in the largest cluster.
shows our clustering results. Here, we plot a point for each
AS and position it according to the size of the largest cluster
we found in this AS (if any). In particular, the x-axis shows
the number of unique public IP addresses contained in the
largest cluster and the y-axis shows the number of unique
internal IP addresses contained in the largest cluster. We
only find a small number of ASes that contain large clusters in the 192X space (top left figure). We find ASes with
large clusters to be more prevalent in the other, larger, internal address ranges. This supports our hypothesis that 192X
address space is primarily used in small home NAT environments. While in principle a cluster with at least two different external IP addresses is indicative of NAT pooling, we
only determine CGN presence for an AS when the largest
connected cluster contains at least five public IP addresses
and five private IP addresses. This is to address possible
misclassifications arising from dynamic addressing, e.g., a
home network with internal NAT deployment that changes
its public IP address. We annotated Figure 4 with our detection boundary. While we show network-wide results in § 5,
we note that this methodology shows CGN usage in roughly
10% of the probed ASes for which our crawler queries at
least 200 peers.
DHT Data Calibration: Our BitTorrent-based CGN detection relies on three key properties of the DHT peers: (i) BitTorrent peers behind the same NAT can learn internal endpoints of other peers, (ii) peers export internal endpoints via
the DHT, and (iii) peers only propagate contact information
for peers that have been validated via direct interaction. We
verified (i) and (ii) by running two popular and unmodified
BitTorrent clients (uTorrent on Windows and Transmission

Address Space
192X
172X
10X
100X
unrouted
routed match
routed mismatch

Cellular
IPdev
N =8.6K
0.2%
2.5%
58.7%
17.3%
12.5%
5.7%
3.0%

Non-cellular
IPdev
IPcpe
N =567.5K N =229.8K
92.4%
1.1%
6.2%
0.0%
0.0%
0.0%
0.3%

8.9%
0.8%
4.8%
1.9%
0.0%
83.0%
0.5%

Table 4: Address ranges seen for the device IP address
and for the router’s external IP address.
on Linux) and measuring the control traffic they exchange
as part of their regular operation. We confirmed that these
peers learned their internal endpoints when located behind
NATs that allow multicast communication as well as behind
NATs that have Hairpinning enabled. Further, these peers
forward packets with internal source IP addresses (see § 3).
We also validated the latter within an ISP that deploys CGN.
Therefore, we conclude that BitTorrent clients can—if the
circumstances allow it—learn their internal endpoints and
propagate that information via the DHT when requested.
Finally, we assume hosts follow the BitTorrent DHT specification [8] and only propagate reachability information for
peers they learn after reachability has been directly validated
by the host itself. Otherwise, hosts would propagate potentially dubious reachability information and likely we would
detect CGN presence in practically any AS that hosts enough
peers. To validate our assumption, we setup a common BitTorrent client (uTorrent on Windows) with a nodeid of IDus
and let it interact with the DHT. At the same time on a different host we crawled the DHT requesting IDus . We queried
100K peers and were given contact information for IDus
by 1, 387 peers. We found that only 18 of these DHT peers
(1.3%) did not validate the reachability of IDus before propagating the information. This shows that our assumption
that DHT peers follow the specification and properly validate reachability before propagating contact information is
sound.

4.2

Detecting CGNs via Netalyzr

To complement our observations from crawling the BitTorrent DHT, we leverage ICSI’s Netalyzr network troubleshooting service [24]. While the BitTorrent DHT provides a useful set of specific information from end hosts,
Netalyzr allows us to define explicit tests we wish to run
from end hosts. These tests interact with a suite of custombuilt test and measurement servers and return the results to
our data collection server. We developed a set of tests aimed
at illuminating NAT behavior and deployed these in 2014.
While Netalyzr provides the potential to gather much richer
information than we find in the BitTorrent DHT, we are at
the mercy of individual users to access Netalyzr and run the
tests. Users run Netalyzr via one of three supported clients:
a Java applet for Web browsers, a command-line client, or
an Android client available in the Google Play store [1].
In the context of understanding CGNs, Netalyzr offers

two advantages over our BitTorrent crawl. First, since BitTorrent is not heavily used on mobile devices the Android
version of Netalyzr extends our view into this important network type.6 Second, Netalyzr allows us to directly obtain
the IP addresses used by the host, including (i) the local IP
address of the device that executes Netalyzr, IPdev , (ii) the
external IP address of the CPE router device as learned via
UPnP (where available), IPcpe , and (iii) the public IP address as seen by our Netalyzr server, IPpub . We categorize
IPdev and IPcpe in four categories: (i) private address from
one of the reserved blocks for this purpose, (ii) unrouted for
addresses that are nominally public, but do not appear in the
routing table, (iii) routed match for case where the address
is routable, appears in the routing table and matches IPpub
(i.e., the non-NAT case) and (iv) routed mismatch for the
case where the address is routable, appears in the routing
table but does not match IPpub .
Cellular Networks: Detecting the use of CGNs in cellular
networks is straightforward in Netalyzr because there are no
devices between the mobile device and the ISP and therefore the classification of the ISP-assigned IPdev directly indicates the presence of a CGN.7 While straightforward, we
require five observations from an AS before we include it in
our study to ensure our conclusions are sound and are not
the result of some unexpected behavior. The second column
of Table 4 shows the breakdown of IPdev for all our cellular Netalyzr sessions. We find 94% of the sessions—i.e., all
cases except the routed match case—show a translated address. A first view of CGN deployment in cellular networks
on a per-AS basis shows 63.8% exclusively assign internal
IP addresses to mobile devices. Similarly, we find 6.0% of
ASes exclusively assign public IP addresses to devices and
show no signs of address translation. Meanwhile, 30.3% assign a mixture of internal IP address and public IP addresses
to devices. We note that another 5.0% of ASes assign internal addresses from public blocks that are actually routed, but
still perform address translation!
Non-Cellular Networks: We next shift to Netalyzr’s detection of CGNs in non-cellular networks. In these networks,
IPdev is often assigned by a device in the device’s network
and therefore when CGNs are present there are multiple address translations happening in the path (NAT444). This in
turn makes detection difficult. First, we winnow our analysis to ASes that have at least ten Netalyzr sessions in our
dataset.8 The third column of Table 4 shows that IPdev is
6

Note, while mobile devices can join wifi networks we scope
our measurements to those on cellular data networks.
7
Exceptions could be caused by users manipulating their
network access with VPN tunnels or by users who run their
own cellular access point (e.g., femtocells). Netalyzr’s Android client collects enough data to allow us to prune such
cases from our analysis.
8
Note, we require more observations in the non-cellular case
(ten) compared to the cellular case (five) because the situation is not as straightforward due to the presence of in-path
network equipment in the edge network. This makes the
breadth of behavior we observe larger and in turn we need
more observations to draw sound conclusions.

routed ASes (N=52K)
covered CGN-positive
BitTorrent
Netalyzr non-cellular
BitTorrent ∪ Netalyzr
Netalyzr cellular

eyeball ASes, PBL (N=2.9K)
covered CGN-positive

eyeball ASes, APNIC (N=3.1K)
covered
CGN-positive

2,724 (5.2%)
1,367 (2.6%)
3,166 (6.0%)

254 (9.40%)
195 (14.3%)
421 (13.3%)

1,673 (57.7%)
866 (29.8%)
1,791 (61.7%)

180 (10.8%)
151 (17.4%)
306 (17.1%)

1,824 (59.6%)
929 (30.4%)
1,946 (63.6%)

204 (11.2%)
174 (18.7%)
350 (18.0%)

218 (0.4%)

205 (94.0%)

175 (6.0%)

162 (92.6%)

171 (5.6%)

161 (94.2%)

Table 5: Coverage and detection rates of our methods as fraction of all routed ASes, as well as Eyeball ASes, primarily
connecting end users, as derived from PBL and APNIC.
172X

5

10

50

AS

1

2

5

20 50

unique /24s of IPCPE

AS

1 2

unique /24s of IPCPE

200

192X

1 2

5

20 50

200

1 2

20 50

200

sessions with IPCPE ≠ IPpub

10X

100X

5

20

100

500

sessions with IPCPE ≠ IPpub

20
5
1 2

100
20
5
1
1

100

AS

unique /24s of IPCPE

AS

unique /24s of IPCPE

5

sessions with IPCPE ≠ IPpub

1

5

50

500

sessions with IPCPE ≠ IPpub

Figure 5: Netalyzr CGN candidate ASes: Sessions where
IPcpe does not match IPpub (x-axis) vs. unique /24s of
IPcpe addresses (y-axis).
nearly always a private address, as expected. In addition
to IPdev , Netalyzr uses UPnP [10] to attempt to determine
IPcpe for the first hop CPE device. The fourth column of
Table 4 shows the breakdown of IPcpe for the 40% of cases
where UPnP provides the address. In 83% of the cases,
IPcpe is a public IP address from the ISP, hence no CGN
is present. The remaining 17% of the cases clearly point
to multiple NATs. However, whether these are ISP-based
CGNs or multiple small-scale NATs in the edge networks is
not clear. Therefore, we add two steps to disambiguate the
situation.
First, we observe that CPE routers often make assignments from the 192X block (Table 4, column 3), whereas the
CGNs we find via BitTorrent and in the cellular environment
more often make assignments outside the 192X block (Figure 4 and Table 4, column 2). Therefore, we use Netalyzr’s
list of IPdev assignments to determine the top ten /24 blocks
from which CPE devices make assignments (covering 95%
of assignments). We then conclude that any IPcpe that falls
within one of these blocks was likely assigned by another local CPE device and not a CGN. Applying this filter removes

more than half the ambiguous situations and leaves us with
7.9% of Netalyzr’s sessions that may be CGNs.
As a second step, we observe that due to their scale, CGNs
necessarily must more broadly assign addresses than would
be necessary in a small-scale edge network. Therefore, to
conclude a CGN is present we require IPcpe diversity within
an AS. Specifically, an AS must have N ≥ 10 Netalyzr
sessions that may be behind a CGN. We expect that as the
number of Netalyzr sessions increases, our observations of
address space diversity will, as well. Therefore, those sessions must span at least 0.4 × N internal /24 address blocks
are deemed to indicate a CGN is deployed.9 Figure 5 shows
a point for each AS in our dataset, with the x-axis showing the number of ambiguous multiple NATing situations we
observe and the y-axis showing the number of /24 address
blocks we observe within the AS. The dashed line represents
our CGN detection cutoff point. Similar to our observations
in our BitTorrent dataset, the 192X address space is sparsely
used for CGNs, while more CGNs are present in the other
reserved address blocks. Overall, our method detects CGN
presence in almost 15% of the covered ASes.
Our CGN detection is no doubt imperfect. However, we
note that our heuristics start with cases where our data conclusively indicates multiple address translators are present.
Further, manual validation against our survey results, ISP’
websites and threads on operator mailing lists lends confidence to our conclusions. Finally, as we note above, our
methods for labeling CGNs are conservative. For instance,
there are points to the right of dashed line in Figure 5 that
likely represent undetected CGNs. These points represent
many Netalyzr sessions that show much address diversity—
but not enough to meet our threshold. Our validations and
conservative cutoffs leave us confident in the determinations
we make, at the likely expense of not identifying all CGN
deployments.

5.

A NETWORK-WIDE VIEW OF CGN
DEPLOYMENT

We now summarize our measurements of global CGN deployment based on the methodologies we develop in § 4.
Table 5 reports our results in terms of ASes where we de9
We note that we do not expect address diversity to infinitely
scale with the number of observations. However, given our
data this heuristic works well. Furthermore, adding additional complexity to the methodology without grounding in
empirical observation is not useful.

20
10
0

(a) eyeball ASes
coverage

15
10
5
0

(b) eyeball ASes
CGN-positive

10X

100X

80

private & routable

0.6

0.8

60
40
20
0

0.0

0.2

0.4

fraction of ASes

(c) cellular ASes
CGN-positive

AS21928 (T−Mobile US)
AS24608 (H3G SpA IT)
AS22140 (T−Mobile US)
AS812 (Rogers Cable CA)
AS3651 (Sprint US)
AS852 (TELUS CA)

The management of the address space is distributed over 5
Regional Internet Registries (RIRs). ARIN serves the North

1/
21 8
/
22 8
/
25 8
/
26 8
/
29 8
/
30 8
/
33 8
/
51 8
10 /8
0/8

tect at least partial CGN deployment. We report our results
within the context of three different AS populations in the
three big columns in the table. The second big column of the
table considers the entire population of roughly 52K routed
ASes. Meanwhile, the third and fourth columns represent
the results in the context of so-called “eyeball” ASes (ASes
that connect end users to the Internet). The third big column considers the population of ASes that the Spamhaus
Policy Block List [42] identifies as including the equivalent
of at least 2,048 addresses in “end user” blocks. The last
big column considers the population of ASes to be those in
the APNIC Labs AS Population list [5] that have at least
1,000 samples. Our datasets cover 6.0% of the ASes in the
Internet, but over 60% of the eyeball ASes. Given that our
methodologies rely on user-driven tools (Netalyzr and BitTorrent clients) it is unsurprising that we cover an order of
magnitude more eyeball ASes.
In terms of CGN deployments, we find that 13.3% of
all non-cellular ASes use CGNs. However, the penetration
jumps to 17–18% when considering only non-cellular eyeball ASes. In cellular networks the use is over 92% in all
cases. These results show that CGNs are a reality for many
Internet users. We also note that while we are able to cover
roughly twice as many ASes with our BitTorrent dataset,
the Netalyzr measurements find CGNs in higher proportions.
This is expected and underscores important aspects of each
methodology. While we are able to opportunistically leverage the information from the BitTorrent DHT, we are unable
to direct or control the measurements. So, while BitTorrent
has a large footprint the data is noisy. On the other hand, Netalyzr must coax people to explicitly run the tool and therefore the population is not large. However, once run we directly control the measurements and can gather more data
directly (e.g., via probing UPnP). Finally, we note that the
table shows that Netalyzr often does not add significantly to
the coverage, but does add significantly to the CGN deployment results. Therefore, the BitTorrent detection should be
viewed as a lower bound on CGN penetration.
Finally, we return to the impetus of NAT in the first place:
address scarcity. Figure 6 shows our results by RIR.10 The

1.0

(a) Internal address space usage per CGN deployment.

Figure 6: Eyeball AS coverage and CGNs per region.

10

multiple

non−
cellular

172X

cellular

30

20

192X
100

AFRINIC
APNIC
ARIN
LACNIC
RIPE

40

% cellular ASes CGN−positive

50

25

AFRINIC
APNIC
ARIN
LACNIC
RIPE

% eyeball ASes CGN−positive

60

AFRINIC
APNIC
ARIN
LACNIC
RIPE

% eyeball ASes covered

70

(b) ASes using routable space as internal space.
Figure 7: Internal address space in CGN deployments.

left-hand plot shows that the percentage of covered eyeball
ASes within each region does not show a significant regional
bias.11 The middle plot in the figure shows the percentage of
the eyeball ASes we find to deploy CGNs. Here we observe
that APNIC and RIPE show more than twice the CGN penetration of the other regions. These are also the two regions
that ran out of IPv4 addresses first. Meanwhile, we find the
lowest CGN penetration in AFRINIC, which is the only region that has not yet exhausted its supply of IPv4 addresses.
The last plot in the figure shows the CGN penetration in cellular networks by region. AFRINIC is again an outlier in this
plot with “only” two-thirds of the ASes leveraging CGNs.

6.

DRILLING INTO CGN PROPERTIES

Having a broad perspective of CGN deployment in today’s Internet in hand, we next drill into the properties of
the detected CGNs. NATs can be configured in a multitude of ways and as our survey results indicate, configuring
a NAT at carrier-scale presents a massive resource distribution problem, including (i) public IP addresses, (ii) private
IP addresses and (iii) ephemeral port numbers. The CGN
creates state in the form of NAT mappings with finite lifetimes (timeouts) to associate these resources depending on
the NAT mapping type. A CGN’s configuration directly affects (i) the degree of resource sharing, i.e., how many subscribers can reside behind a given set of public IP addresses,
as well as (ii) the number of simultaneous flows available to
individual subscribers.
American region, LACNIC the Central- and South American
region, RIPE the European region, AFRINIC the African region, and APNIC the Asian region. For more information,
we refer to [36].
11
We use the PBL eyeball AS list for this plot.

20000

40000

60000

1

10

ephemeral port space seen by server

(a) Ephemeral port space seen by our
server from non-CGN vs. CGN connections without port preservation.

64K

source port seen by server

0

0
0

32K

ephemeral port space

1K

10K

router model (UPnP)

100

port−preserving sessions

●

10

1.0
0.8
0.6
0.4
0.2
0.0

normalized frequency

OS ephemeral ports
CGN port renumbering

100

1K

10K

sessions

1

5

10

15

20

25

30

35

session ID

(b) Port preservation behavior of CPE
equipment. 92% of UPnP sessions are
from devices behind port-preserving
CPEs.

(c) Observed ports per session, chunkbased random allocation strategy (4K
ports per subscriber, AS12978).

Figure 8: Port Allocation Properties.
In this section, we study the configuration of our identified
CGNs. In particular, we study (i) which address ranges ISPs
use internally, (ii) how CGNs assign IP addresses and ports
to their subscribers, (iii) topological properties of CGNs
(i.e., the location of the NAT), and (iv) the kind of NAT
mappings deployed CGNs commonly employ. Where appropriate, we contrast findings for CGNs with our findings
for commonly deployed CPE devices.

6.1

Internal Address Space Usage

Our two probing methods enable us to evaluate properties of the address space behind detected CGNs. Figure 7(a) shows per AS the internal address space ranges
used within non-cellular as well as cellular CGNs. Overall,
we observe that naturally the largest private range (10X) is
the most commonly used space for CGNs, followed by the
100X block newly allocated specifically for CGN deployments [46]. We also observe CGNs deploying the smaller
172X and 192X address spaces. Interestingly, roughly 20%
of the ASes use multiple ranges of reserved address space in
their CGN deployment. We speculate that the size of individual blocks does not suffice or, more likely, that such private
address space is already in use in other parts of the organization. Some cellular ISPs in fact use routable address space
for their internal CGN deployments. In Figure 7(b) we show
which routable address blocks make up the most prominent
cases we detected. While most of the routable address space
used is not routed in practice (such as the 25.0.0.0/8 block,
allocated to the UK Ministry of Defense), some ISPs use address space within their internal deployment (e.g., 1.0.0.0/8)
that is publicly routed by other ASes. We contacted a representative of one of these major ISPs who confirmed that
their internal deployment of routable address space results
from scarcity of internal address space. Thus, some ISPs evidently experience a shortage of internal address space and
adopt drastic measures at the expense of potential security
and connectivity problems once public and internal addressing collides. Moreover, this address range proliferation renders troubleshooting CGNs even more cumbersome.

6.2

Port & IP Address Allocation

Next, we study how CGNs allocate ports and IP addresses
to their subscribers. We start with the former. NAT port
allocation may adopt the following strategies [6]: (i) port
preservation, where the NAT attempts to maintain the local
port of the flows; (ii) sequential use, where the NAT allocates ports in a sequential order; (iii) random use, where the
NAT allocates ports without a clearly identifiable pattern.12
Measuring port translation: During one execution of Netalyzr (a “session”), its client opens 10 sequential TCP flows
to an echo server listening on a high port number unlikely
to be proxied. These TCP flows enable us to reason about
the port allocation strategy implemented by the CGN, by
comparing the local ephemeral port number, as chosen by
the device, with the source port as seen by our server. Figure 8(a) shows the distribution of source port numbers as
observed by our server. We show two histograms, one for
port-preserved sessions and one for sessions exhibiting port
translation. While operating systems employ ephemeral port
ranges [13], CGNs translating port numbers utilize the entire
port space. This observation could prove useful for serverside attempts (e.g., by content providers) to identify whether
a client-side IP address belongs to a CGN.
Port translation of CPE routers: In non-cellular networks,
where users’ packets typically get NATed by a CPE, our
measurements might be affected by CPEs employing port
translation. To assess the impact of CPEs on port translation, Figure 8(b) shows for each CPE model (inferred using
UPnP) the number of non-CGN sessions where our server
saw the same ports as chosen by the device. We observe
that in more than 92% of non-CGN sessions the CPE did not
12

We allow some leeway in determining port behavior. For
example, we identify port preservation if at least 20% of
ports remain preserved, and we declare sequential use if
every two subsequent connections exhibit a numerical port
difference smaller than 50. This accounts for situations in
which NATs can not allocate the original or subsequent sequential port because of already existing mappings.

100
50
0

% sessions

Port allocation strategy
Port-preservation
Sequential
Random
Random (with chunk allocation)
1.0

100

0.2
0.4
0.6
0.8
fraction of non−cellular ASes

Chunk size (CS)

CS ≤ 1K
1K < CS ≤ 4K
4K < CS ≤ 16K

Cellular
27.9%
26.0%
44.7%
8 (3.7%)

4
2
3

2
3
3

50

Table 6: Port allocation strategies observed for CGN
ASes. For ASes implementing chunk-based random port
allocation we estimate the per-subscriber chunk size.

0

% sessions

0.0

Non-cellular
41.2%
22.2%
35.6%
9 (4.6%)

0.0

0.2

0.4
0.6
0.8
1.0
fraction of cellular ASes
preservation
sequential
random

Figure 9: Distribution of observed port allocation strategies per CGN AS.

alter the source port numbers. Hence, while some CPE do
translate ports, their effect on our analysis remains small.
Network-wide port allocation strategies: Figure 9 shows
the distribution of port allocation strategies for each CGNpositive AS. We sort ASes with a “pure” allocation strategy
(left part of the plot) and move ASes with mixed allocation
strategies to the right. We observe a uniform port allocation strategy for about a third of the non-cellular ASes and
for about 50% of the cellular ones. For the rest, CGN behavior is heterogeneous. We can attribute this to distributed
CGN deployments, where users of the same ISP reside behind multiple CGNs, and the fact that NAT devices do not
necessarily behave consistently, changing their behavior under load and over time [27]. Table 6 summarizes the dominating port allocation strategy per AS.
Chunk-based port allocation: In addition to the classification in our three categories of port allocation strategies,
we also identify CGNs with random chunk-based allocation, where each subscriber receives a fixed port block [12].
Given sufficient data, we can infer the size of such port
“chunks”. Figure 8(c) shows an example of chunk-based
port management: AS12978 allocates 4K ports per subscriber. For each recorded session in this AS, our server observes source ports translated in no particular order (neither
preserved nor sequential) and that all ports of a given session
fall within a well-defined range.
In order to detect chunk-based allocation for all ASes, we
require (i) at least 20 sessions with random port translation
and (ii) all sessions exhibiting port numbers within a range
smaller than 16K ports. Using this approach we identified
17 ASes using chunk-based allocations, shown in Table 6.
While a minority of the identified CGNs, it allows us to
reason directly about the dimensioning of the CGN e.g. in
terms of the number of subscribers sharing a given IP address. We find 6 ASes in which subscribers only receive a
port chunk smaller than 1K; for 3 of them, the chunk size
falls to 512 ports—a scarily small number given that loading

a single Web page can result in many dozens of TCP connections to fetch its various objects [11], resulting in a sizeable
overall number of concurrent connections in residential networks [4]. The size of the port chunks then also directly
translates into the maximum number of users per public IP
address: we find 64 subscribers per IP address in the case of
a 1K port chunk.
NAT pooling behavior: For the majority of the CGNpositive ASes, we observe paired pooling behavior, i.e.,
subsequent TCP sessions are bound to the same public IP
address (recall § 3), with varying port allocation patterns.
However, we find that 21% of the CGNs also employ arbitrary pooling behavior, i.e., Netalyzr reported multiple
global IP addresses during the duration of the test for more
than 60% of the sessions. This list includes major ISPs spanning all geographic regions. IETF guidelines [6] discourage
this behavior due to its complicating effect on applications
(particularly SIP and RTP), which use multiple ports on the
same end host but do not negotiate IP addresses individually [6, 23].

6.3

CGN-specific measurements

To extract additional details about the CGNs under study,
we extended our Netalyzr test suite with two tests. In this
section we describe the tests’ operation; the corresponding
findings follow subsequently.
TTL-driven NAT enumeration: An extension of previous
work [30], this method identifies the precise on-path location and the mapping timeouts of cascaded NATs. To do
so, it leverages the stateful nature of NATs and their need
to remove the state of idle UDP flows from the translation
table (recall § 3). During the test we repeatedly perform a
reachability experiment that selectively detects stateful middleboxes in a chosen subset of the path, as depicted in Figure 10. As annotated, the test consists of three stages: (a) the
client creates a UDP flow to our server, (b) both endpoints
transmit TTL-limited “keepalive” probes for an idling period tidle in order to keep the flow’s state alive up to but not
at the hop under test, (c) the server checks whether it can
still reach the client. If not, we conclude that the hop under test is a NAT that has removed the flow’s state. Our test
enumerates the path between client and server by systematically performing iterations of this reachability experiment
using different parameters for the client-side initial TTL ttlc ,
server-side initial TTL ttls , and elapsed idle time tidle .

texp

(b)

Server
(a)

tidle

(b)

X

hop n

time

0.8

hop j

non−cellular no CGN
non−cellular CGN
cellular CGN

0.4

CGN

hop i

0.0

CPE

hop 0

Fraction of ASes

Client

1

(c)

2

3

4

5

6

7

8

9

>=10

Most distant NAT

Figure 10: Reachability experiment scenario, consisting
of initialization packet (a), keepalive packets (b), and
probe packet (c). This example uses the parameters
i ≤ ttlc < j and ttls < n − j. If texp < tidle the mapping
in the CGN (hop j) expires before the server replies with
a probe packet.

IP address mismatch
IP address match

CGN detected
67.6%
0.5%

No CGN detected
30.9%
0.9%

Table 7: Detection rate of TTL-driven NAT enumeration.
We acknowledge three limitations of this approach. First,
as a crowd-sourced test relying on user involvement, we
need to limit the idle period of the test. We test idle times
up to 200 seconds, the maximum possible value without prolonging the overall runtime of a Netalyzr test session. Hence,
NATs with a mapping timeout larger than 200 seconds go
unnoticed, leading to an underestimation of the actual number of NATs: in 30.9% of the tests (see Table 7) we do
not find an expired mapping, while a mismatch between the
client’s local and server-perceived IP addresses (§ 4.2) evidently indicates NAT deployment. In the following, we only
consider cases in which we could successfully observe an
expired mapping. Second, based on the results of the reachability experiment we cannot distinguish between NATs and
other stateful middleboxes such as stateful firewalls. However, we find stateful middleboxes without address translation in only less than 0.5% of our tests (see Table 7). We
exclude these cases in the following analysis. Third, for a
reliable expiration of the keepalive packets, the technique requires stable path lengths. Due to the large number of reachability experiments per test session (∼60), we can detect and
filter results with unstable paths.
STUN test: To study the mapping types of CGNs, we implemented a STUN [39] test in our Netalyzr test suite in October
2015. STUN determines the mapping type implemented by
on-path NATs. STUN sends probe packets to a public STUN
server (which answers certain probe packets from a different
port and/or IP address) and waits for the respective replies.13
From the TTL-driven NAT enumeration test (deployed in
September 2014) we have collected more than 38K sessions,
whereas the STUN test (deployed in October 2015) produced 23K sessions. To be able to contrast sessions from
within CGN-positive networks against CGN-negative ones,
13

For more details on the operation of STUN, we refer
to [39].

Figure 11: Maximum NAT distance from the subscriber.
we augment the results from both tests with the results from
our CGN detection tests (§ 4). We further apply filtering
rules to the results of both tests to ensure that we have collected at least three sessions from a particular network (combination of AS number and CGN classification type, e.g.
“cellular CGN”). After applying the filters, this leaves us
with 18K sessions from the NAT enumeration test running
via both non-cellular (70%) and cellular networks (30%).
The results cover 608 ASes, whereof 43% (259 ASes) deploy CGN. For the STUN test we count 20K sessions from
non-cellular (87%) and cellular networks (13%). The STUN
results span 720 ASes including 170 CGN-positive ASes
(24%).

6.4

Topological Properties of CGNs

Figure 11 shows the distribution of the number of hops between the client and the most distant NAT detected, grouped
per AS and its respective CGN deployment status. We detected NATs as far away as 18 hops from the client. As expected, most of the NATs in CGN-negative ASes (92%) sit
just one hop away from the client, i.e. they are typically
located right on the CPE router. Compared to that, most
CGNs are located two to five hops away from the client (64%
of non-cellular and 73% of cellular ASes). In non-cellular
ASes the CGN distance mostly ranges from two hops up to
six hops. In the case of cellular ASes, however, the CGN
distance ranges from one hop to two hops and up to 12 hops
away from the client. In fact, we find that for 10% of the cellular ASes, the CGN is located six or more hops away from
the client. A large number of hops between client and CGN
hints at a centralized CGN infrastructure with large aggregation points, which has the potential of affecting the accuracy
of IP geolocation databases when locating the external IP
address of clients behind CGN.

6.5

Flow-Mapping Properties of CGNs

The type of NAT mapping (recall § 3) as well as its statekeeping timeout directly affect the reachability of a host located behind a NAT, and thus has a profound effect on applications that rely on peer-to-peer connectivity [15, 20] or
long-lived sparse flows [45].
Mapping Timeouts: Figure 12 shows the UDP mapping
timeouts for the detected CGNs, both in the cellular, as well
as in the non-cellular case. Here, we aggregate our CGNpositive sessions on a per-AS level. An AS is represented
by its most frequent timeout value (mode). We also report

200
100
50

●
●
●
●
●
●
●
●
●

cellular CGN
(per AS)

non−cellular CGN
(per AS)

CPE
(per session)

0.0

Note that our timeout detection mechanism uses a 10 second probing interval. Hence, reported values can differ up to
10 seconds from the actual NAT timeout.

other

0.2

0.4

0.6

0.8

1.0

fraction of sessions

0.0

14

full cone

(a) Distribution of observed STUN types in CPE NATs.

Figure 12: UDP mapping timeouts of CPEs and CGNs.
timeout values that we detected for CPE devices (shown in
the right boxplot), where we show a boxplot of all recorded
sessions. In NAT444 scenarios (non-cellular CGN) we need
to make sure to report the timeout of CGNs rather than the
CPE NATs. Therefore, to reason about CGN mapping timeouts, we only consider sessions that were detected as CGN
(§ 4) and where our TTL-driven NAT enumeration detected
the NAT at a distance of three or more hops away from the
client. We observe that 74% of detected NATs expire idle
UDP state after 1 minute or less, but we find values ranging from 10s to 200s.14 CGNs in cellular networks exhibit
a larger median mapping timeout (65s) compared to noncellular networks (35s). For CPE NATs we predominantly
measured a timeout of 65s. We find higher variability and a
lower median of timeout values for non-cellular CGNs when
compared to CPE NATs. Low CGN timeout values might in
turn negatively affect the longevity of sparse UDP flows that
are also exposed to CPE NATs. While we find lower timeout values for CGNs compared to CPEs, we acknowledge
that this property does not necessarily hold true for CGNs in
general, as our test can not detect timeout values larger than
200 seconds.
Mapping types: Figure 13 shows our STUN results. We order the observed mapping types from most restrictive (symmetric NAT) to most permissive (full cone NAT). In Figure
13(a) we show the NAT mapping type as observed for CPE
routers, while the bars in Figure 13(b) indicate the most permissive type of NAT mapping for our CGN-positive ASes.
Recall that when multiple NAT devices reside on the path,
STUN reports the most restrictive behavior of them, which
also determines eventual NAT traversal. Hence, we argue
that the most permissive STUN type provides a good approximation for the CGN behavior, because there cannot be a
STUN result less restrictive than the CGN. We observe that,
while exhibiting some diversity, less than 2% of the tests
showed CPE NATs with very restrictive symmetric NATs.
In contrast to CPE NATs, we observe 11% of non-cellular
CGN ASes whose most permissive mapping type is symmetric. Among these networks we find many popular large
European ISPs. For cellular networks we observe a bimodal

address
restricted

non−
cellular
no CGN

●

port−address
restricted

non−
cellular
CGN

●

symmetric

cellular
CGN

150

●

0

timeout [seconds]

●
●

0.2

0.4

0.6

0.8

1.0

fraction of ASes

(b) Most permissive STUN type per AS (only CGN sessions).
Figure 13: STUN results per AS.
outcome, with a large fraction of both restrictive (40% symmetric) and permissive (20% full cone) NAT types. We see
large operators on both ends of the spectrum, with major cellular networks in the US deploying CGNs with symmetric
mapping types.
Thus, we often measure stricter NAT mapping policies
for CGN-positive sessions when compared to common home
CPE devices. We conclude that a large fraction of ISPs deploy CGNs that use symmetric flow mappings, which limits
the customers’ ability to establish direct connections. For
this reason, the IETF lists an endpoint-independent mapping
(which symmetric NATs violate) as their first requirement
for CGNs [6, 21].

7.

IMPLICATIONS

Our analysis shows that ISPs widely deploy CGN. We find
that more than 17% of eyeball ASes and more than 90% of
cellular ASes rely on CGNs (§ 5), with particularly high deployment rates in Asia and Europe—regions in which IPv4
address scarcity cropped up first, as the respective registries
ran out of readily available IPv4 addresses in 2011 and 2012.
Thus, adopting CGN presents a viable alternative to buying
IPv4 address space from brokers. CGNs actively extend the
lifetime of IPv4 and hence also fuel the demand of the growing market for IPv4 address space [36], which in turn affects
market prices and possibly hampers the adoption IPv6.
CGNs directly affect “how much Internet” a subscriber
receives, by (i) limiting available ephemeral port space, (ii)
restricting the directionality of connections, and (iii) limiting connection lifetimes due to finite state-keeping budgets.
Studying our identified CGN deployments, we find a wide
spectrum of configurations and degrees of address sharing
(§ 6). On the limiting end of the spectrum, we find ISPs
allocating as little as 512 ephemeral ports per subscriber
(§ 6.2), multiplexing up to 128 subscribers per public IP address. Comparing NAT flow mapping types and timeouts of

CGNs to commonly deployed CPE hardware, we find that
in many instances CGNs use more restrictive flow mapping
types when compared to their home counterparts (§ 6.5).
This rules out peer-to-peer connectivity, complicating modern protocols such as WebRTC [22] that now need to rely on
rendezvous servers.
We argue that the lack of guidelines and regulations for
CGN deployment compounds the situation. While the IETF
publishes best practices for general NAT behavior [6, 21, 33]
as well as basic requirements for CGN deployments [34]
(which, incidentally, many of our identified CGNs violate),
dimensioning NATs at carrier-scale in a way that minimizes
collateral damage remains a black art. Our finding that some
large ISPs find the need to employ publicly routable (indeed, sometimes routed) address space for internal CGN deployment (§ 6.1) underlines the graveness of the situation.
While it remains out of scope for this work to precisely measure the effect of CGNs on end-users’ applications, we believe that our observations can serve as input for establishing
such guidelines. Our findings should also interest regulators,
who in some countries already impose acceptable service requirements on Internet performance (e.g., the FCC’s measurements of advertised vs. achieved throughput [19]). We
argue that the presence and service levels of CGNs should
be readily identifiable in ISPs’ offerings. Unfortunately, we
find that most ISPs do not cover CGN deployment in their
terms of service. Lastly, our findings document further erosion of the meaningfulness of IP address reputation, addressbased blacklisting, IP-to-user attribution, and geolocating
end-users (§ 6.2, § 6.4), which become all but infeasible in
the presence of CGN.

8.

CONCLUSION

This work presents a solid first step towards a better understanding of the prevalence and characteristics of CGN deployment in today’s Internet. Our methods, based on harvesting the BitTorrent DHT and extensions to our Netalyzr
active measurement framework, prove effective in uncovering CGN deployments: we detect more than 500 instances
in ISPs around the world. When assessing the properties of
these CGNs we find striking variability in the dimensioning,
configuration, placement, and effect on the subscriber’s connectivity. We hope this study will stimulate a much-needed
discussion about best practices, guidelines, and regulation
of CGN deployment. In future work, we plan to further improve our detection mechanisms and to study the impact of
CGN on application performance.

Acknowledgments
We thank the network operators who participated in our survey for their insightful feedback and comments. We thank
Daniele Iamartino for support with validating the BitTorrent
data, and Martin Ott for his support with implementing the
BitTorrent crawler. We also thank the anonymous reviewers
for their helpful feedback. This work was partially supported
by the US National Science Foundation under grants CNS1111672 and CNS-1213157, the Leibniz Prize project funds

of DFG/German Research Foundation (FKZ FE 570/4-1),
and the BMBF AutoMon project (16KIS0411). Any opinions expressed are those of the authors and not necessarily
of the sponsors.

9.

REFERENCES

[1] Netalyzr for Android. Google Play. https://play.
google.com/store/apps/details?id=edu.
berkeley.icsi.netalyzr.android.

[2] A. Tabdili. Carrier Grade NAT: Requirements and
Challenges in the Real World .
http://www.menog.org/presentations/
menog−10/Amir%20Tabdili%20−%20Carrier%
20Grade%20NAT.pdf.

[3] A10 Networks. Carrier Grade NAT (CGN)
Deployment Guide. https://www.a10networks.
com/sites/default/files/resource−files/
A10−DG−Carrier_Grade_NAT_%28CGN%29_
Large_Scale_NAT_%28LSN%29.pdf.

[4] S. Alcock, R. Nelson, and D. Miles. Investigating the
Impact of Service Provider NAT on Residential
Broadband Users. TR, University of Waikato, 2010.
[5] APNIC Labs. Customers per AS Measurements.
Description: https://labs.apnic.net/?p=526
Dataset: http://stats.labs.apnic.net/aspop.
[6] F. Audet and C. Jennings. Network Address
Translation (NAT) Behavioral Requirements for
Unicast UDP. RFC 4787 (Best Current Practice),
January 2007. Updated by RFCs 6888, 7857.
[7] S. M. Bellovin. A Technique for Counting NATted
Hosts. In IMW, 2002.
[8] BitTorrent.org. DHT Protocol (BEP-05). http://
www.bittorrent.org/beps/bep_0005.html.
[9] E. Bocchi, A. S. Khatouni, S. Traverso, A. Finamore,
V. D. Gennaro, M. Mellia, M. Munafo, and D. Rossi.
Impact of Carrier-Grade NAT on Web Browsing. In
IWCMC, 2015.
[10] M. Boucadair, R. Penno, and D. Wing. Universal Plug
and Play (UPnP) Internet Gateway Device - Port
Control Protocol Interworking Function (IGD-PCP
IWF). RFC 6970 (Proposed Standard), July 2013.
[11] M. Butkiewicz, H. V. Madhyastha, and V. Sekar.
Understanding Website Complexity: Measurements,
Metrics, and Implications. In IMC, 2011.
[12] Cisco. NAT Administration Guide, StarOS Release 17.
http://www.cisco.com/c/dam/en/us/td/
docs/wireless/asr_5000/17−0/PDF/17−NAT−
Admin.pdf.

[13] Cymru. Ephemeral Source Port Selection Strategies.
https://www.cymru.com/jtk/misc/
ephemeralports.html.

[14] J. Czyz, M. Allman, J. Zhang, S. Iekel-Johnson,
E. Osterweil, and M. Bailey. Measuring IPv6
Adoption. In ACM SIGCOMM, 2014.
[15] L. D’Acunto, J.A. Pouwelse, and H.J. Sips. A
measurement of NAT & Firewall Characteristics in
Peer to Peer Systems. In ASCI, 2009.

[16] L. DiCioccio, R. Teixeira, M. May, and C. Kreibich.
Probe and Pray: Using UPnP for Home Network
Measurements. In PAM, 2012.
[17] C. Donley, L. Howard, V. Kuarsingh, J. Berg, and
J. Doshi. Assessing the Impact of Carrier-Grade NAT
on Network Applications. RFC 7021 (Informational),
September 2013.
[18] K. Egevang and P. Francis. The IP Network Address
Translator (NAT). RFC 1631 (Informational), May
1994. Obsoleted by RFC 3022.
[19] FCC. Measuring Broadband America. https://
www.measuringbroadbandamerica.com/.
[20] B. Ford, P. Srisuresh, and D. Kegel. Peer-to-Peer
Communication Across Network Address Translators.
In USENIX ATC, 2005.
[21] S. Guha, K. Biswas, B. Ford, S. Sivakumar, and
P. Srisuresh. NAT Behavioral Requirements for TCP.
RFC 5382 (Best Current Practice), October 2008.
Updated by RFC 7857.
[22] C. Holmberg, S. Hakansson, and G. Eriksson. Web
Real-Time Communication Use Cases and
Requirements. RFC 7478 (Informational), March
2015.
[23] Alan B. Johnston. SIP: Understanding the Session
Initiation Protocol. Artech House, Inc., Norwood,
MA, USA, 3rd edition, 2009.
[24] C. Kreibich, N. Weaver, B. Nechaev, and V. Paxson.
Netalyzr: Illuminating The Edge Network. In IMC,
2010.
[25] V. Krmicek, J. Vykopal, and R. Krejci. NetFlow Based
System for NAT Detection. In ACM CoNEXT, 2009.
[26] A. Lutu, M. Bagnulo, A. Dhamdhere, and k. claffy.
NAT Revelio: Detecting NAT444 in the ISP. In PAM,
2016.
[27] D. MacDonald and B. Lowekamp. NAT Behavior
Discovery Using Session Traversal Utilities for NAT
(STUN). RFC 5780 (Experimental), May 2010.
[28] G. Maier, F. Schneider, and A. Feldmann. NAT Usage
in Residential Broadband Networks. In PAM, 2011.
[29] P. Maymounkov and D. Mazieres. Kademlia: A
Peer-to-Peer Information System Based on the XOR
Metric. In Peer-to-Peer Systems. Springer, 2002.
[30] A. Müller, F. Wohlfart, and G. Carle. Analysis and
Topology-based Traversal of Cascaded Large Scale
NATs. In ACM HotMiddlebox, 2013.
[31] NOW (New Zealand ISP). What if I need a public IP
Address? https://support.nownz.co.nz/
support/solutions/articles/5000504832−
what−if−i−need−a−public−ip−address− .

[32] Y. Ohara, K. Nishizuka, K. Chinen, K. Akashi,
M. Kohrin, E. Muramoto, and S. Miyakawa. On the
Impact of Mobile Network Delays on Connection
Establishment Performance of a Carrier Grade NAT
Device. In ACM AINTEC, 2014.

[33] R. Penno, S. Perreault, M. Boucadair, S. Sivakumar,
and K. Naito. Updates to Network Address
Translation (NAT) Behavioral Requirements. RFC
7857 (Best Current Practice), April 2016.
[34] S. Perreault, I. Yamagata, S. Miyakawa, A. Nakagawa,
and H. Ashida. Common Requirements for
Carrier-Grade NATs (CGNs). RFC 6888 (Best Current
Practice), April 2013.
[35] Y. Rekhter, B. Moskowitz, D. Karrenberg, G. J.
de Groot, and E. Lear. Address Allocation for Private
Internets. RFC 1918 (Best Current Practice), February
1996. Updated by RFC 6761.
[36] P. Richter, M. Allman, R. Bush, and V. Paxson. A
Primer on IPv4 Scarcity. ACM CCR, 45(2), 2015.
[37] P. Richter, G. Smaragdakis, D. Plonka, and A. Berger.
Beyond Counting: New Perspectives on the Active
IPv4 Address Space. In ACM IMC, 2016.
[38] J. Rosenberg, A. Keranen, B. B. Lowekamp, and A. B.
Roach. TCP Candidates with Interactive Connectivity
Establishment (ICE). RFC 6544 (Proposed Standard),
March 2012.
[39] J. Rosenberg, R. Mahy, P. Matthews, and D. Wing.
Session Traversal Utilities for NAT (STUN). RFC
5389 (Proposed Standard), October 2008. Updated by
RFC 7350.
[40] J. Rosenberg, J. Weinberger, C. Huitema, and
R. Mahy. STUN - Simple Traversal of User Datagram
Protocol (UDP) Through Network Address
Translators (NATs). RFC 3489 (Proposed Standard),
March 2003. Obsoleted by RFC 5389.
[41] N. Skoberne, O. Maennel, I. Phillips, R. Bush, J. Zorz,
and M. Ciglaric. IPv4 Address Sharing Mechanism
Classification and Tradeoff Analysis. IEEE/ACM ToN,
2014.
[42] Spamhaus. The Policy Block List.
https://www.spamhaus.org/pbl/.
[43] P. Srisuresh, B. Ford, and D. Kegel. State of
Peer-to-Peer (P2P) Communication across Network
Address Translators (NATs). RFC 5128
(Informational), March 2008.
[44] L. Wang and J. Kangasharju. Real-world sybil attacks
in BitTorrent mainline DHT. In IEEE GLOBECOM,
2012.
[45] Z. Wang, Z. Qian, Q. Xu, Z. M. Mao, and M. Zhang.
An Untold Story of Middleboxes in Cellular
Networks. In ACM SIGCOMM, 2011.
[46] J. Weil, V. Kuarsingh, C. Donley, C. Liljenstolpe, and
M. Azinger. IANA-Reserved IPv4 Prefix for Shared
Address Space. RFC 6598 (Best Current Practice),
April 2012.
[47] D. Wing. NAT Tutorial. In IETF 78, 2010.


